Computation Tree Logic Guided Program Repair

Temporal logics like Computation Tree Logic (CTL) have been widely used as expressive formalisms to capture rich behavioral specifications. CTL can express properties such as reachability, termination, invariants and responsiveness, which are difficult to test. This paper suggests a mechanism for the automated repair of infinite-state programs guided by CTL properties. Our produced patches avoid the overfitting issue that occurs in test-suite-guided repair, where the repaired code may not pass tests outside the given test suite. To realize this vision, we propose a repair framework based on Datalog, a widely used domain-specific language for program analysis, which readily supports nested fixed-point semantics of CTL via stratified negation. Specifically, our framework encodes the program and CTL properties into Datalog facts and rules and performs the repair by modifying the facts to pass the analysis rules. Previous research proposed a generic repair mechanism for Datalog-based analysis in the form of Symbolic Execution of Datalog (SEDL). However, SEDL only supports positive Datalog, which is insufficient for expressing CTL properties. Thus, we extended SEDL to make it applicable to stratified Datalog. Moreover, liveness property violations involve infinite computations, which we handle via a novel loop summarization. Our approach achieves analysis accuracy of 56.6% on a small-scale benchmark and 88.5% on a real-world benchmark, outperforming the best baseline performances of 27.7% and 76.9%. Our approach repairs all detected bugs, which is not achieved by existing tools.

==> PLDI_reviews.txt <==
PLDI 2025 Paper #15 Reviews and Comments
===========================================================================
Paper #15 Computation Tree Logic Guided Program Repair


Review #15A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presents an approach for repairing programs that violate computation tree logic (CTL) properties. It builds primarily on two pieces of prior work: one that shows how to encode CTL properties as Datalog programs, and another that shows how to symbolically execute Datalog programs (SEDL). The program-to-be-repaired and the CTL property are encoded as a Datalog program; SEDL can then be used to synthesize a feasible repair from a space of possible fixes. The key technical novelty is a loop summarization technique that is used when encoding the program-to-be-repaired into omega-regular expressions (which are then encoded in Datalog). Empirically, the tool developed in this paper outperforms existing tools for verifying CTL properties (on both small examples and examples extracted from real-world code), and is able to synthesize patches on all buggy programs in the evaluation.

Comments for authors
--------------------
## Strengths

- Nice observation that the fact that CTL properties can be encoded as Datalog programs means that SEDL can be used for CTL-guided repair.
- Good results on CTL verification problems compared to existing tools.
- I found the paper relatively clear and easy to read.

## Issues

- Not obvious that these repair techniques scale to larger codebases and fixes.
- Not clear how much human effort is involved in “prepping” a problem for CTLexpert, and whether the generated patches are useful.

## Detailed Feedback

### Repair scalability

I am not convinced that the program repair techniques here would scale to larger programs or larger search spaces of fixes. The programs and search spaces in Table 3 are all pretty small. Prior work on using ASP to reason about Datalog programs [*] suggests that ASP solvers do not scale well as the number of facts and choices increase. The authors might consider either refuting this claim, or arguing why only handling small programs/search spaces is sufficient in practice.

[*] Aaron Bembenek, Michael Greenberg, and Stephen Chong. 2023. From SMT to ASP: Solver-Based Approaches to Solving Datalog Synthesis-as-Rule-Selection Problems. Proc. ACM Program. Lang. 7, POPL, Article 7 (January 2023), 33 pages. https://doi.org/10.1145/3571200

### Utility

It is not clear to me from the evaluation that CTLexpert would actually help developers fix interesting CTL property violations. I might be convinced if the authors provide some additional information. In general, I’m worried that the fact CTLexpert is unlikely to scale to large search spaces means that it can only provide small fixes that would not be that hard for a developer to come up with themselves, and that consequently CTLexpert would not be a good effort-utility tradeoff if it requires much manual intervention. 

First, I would like more clarity about how much human effort is involved in using CTLexpert. For example, line 548 mentions a set of abstract predicates - where do these predicates come from? Line 843 talks about extracting the buggy segments of real-world programs as smaller programs - how hard is this to do? Is it done manually? If so, it presumes that developers would already know where a bug occurs to a relatively fine granularity (< 100 LOC).

Second, how is it decided where in the EDB to apply symbolic constants and signs? Is the search space of possible fixes defined manually? If so, how much insight does this take?

Finally, it’d be helpful to know which percentage of the synthesized patches in Table 3 match (at least morally, if not syntactically) the patches done manually by developers. I’m worried that CTLexpert could synthesize patches that are not actually useful, as (while they respect the CTL property) they are not actually correct, when viewing the code more holistically. It’d also be helpful if Table 3 were extended to include not only the size of the search space, but also the size of the successful patch that is synthesized.

### Minor

- Line 26: “In real-world code, …” - this sentence makes it sound like many projects explicitly use CTL properties as specifications; my impression is that one is unlikely to see CTL in the wild, but CTL can in principle be used to specify many properties that real-world projects care about.
- Line 360: “The positive predicate State(S)...” - I would add this sentence to the caption of Fig. 11, as I was confused when looking at the figure without this context.
- Algorithm 1: It would be helpful to spell out what $\mathcal{N}$, $\mathcal{T}$, and $\Phi$ are.
- Algorithm 2, line 10: Should the “return” be outside the loop body? Otherwise only the first rf is ever looked at.
- Line 506: “The last two cases of $\Phi_1$ can trigger…” - I was confused how this happens, as I do not see anything in the algorithm descriptions to suggest that `loopSummary` would fire multiple times for the same loop.
- Line 523: “given $\Phi$ and $\phi$” - might be helpful to remind the user what these two variables are
- Line 524: no need to capitalize “Map”
- Line 713: the referenced hard constraint does not occur in Fig 18.
- Line 739: “we only inject symbolic constants into ‘assignment’ facts” -> “we inject symbolic constants only into ‘assignment’ facts”
- Line 761: more information on the implementation and experimental setup would be nice. What Datalog solver was used? Which ASP solver? What is the input to the tool? What are the specs for the machine the experiments were run on?
- Line 765: is it significant that Ultimate LTL Automizer is for LTL, not CTL?
- Line 772: where all benchmarks form Function and T2 used? If not, what is the basis for the selection that was used?
- Table 2: why does Ultimate fail to find the bug in some cases (e.g., 26)?
- Line 841: there’s an extra ) after the CTL property
- Line 941: by “findall”, do you mean conditional literals? From a look at Rocca et al. 2014, that appears to be what is used in the AF rule. If so, I think it’s too strong to say this is a “logical impurity”; my impression is that the conditional literal in the AF rule is just some syntactic sugar that is resolved during ASP grounding, and that it could easily be replaced by using negation (as in the Gottlob et al. encoding). I don’t think there’s a significant difference between the two encodings.
- Line 949: semicolon should be a period
- I was surprised that there were no theorems about the soundness of the loop summarization technique and the CFG->omega-RE->Datalog pipeline.
- If this paper is not accepted this round, the authors might consider adding something like an ablation study to the evaluation. The key technical novelty of the paper with respect to verifying CTL properties is the loop summarization technique; it would be good to validate empirically that it is indeed this technique that leads to good performance, and not some other aspect of the encoding into Datalog.

## Recommendation

I like the observation at this paper’s core, and I am in favor of its acceptance. I would support it more strongly if the authors provide more evidence that this approach is realistic and provides a good effort-utility tradeoff for developers (as explained above).



Review #15B
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presents a method for repairing programs so that they satisfy CTL specifications,
which include both safety (assertions) and liveness (eventually some exit point is reached).
The key idea is to model both the program's execution and the CTL specification as datalog
rules, after which the verification (model checking) problem can be reduced to a datalog query.
The *repair* is done via a symbolic execution procedure that finds the minimal set of facts
that must be changed to make the program satisfy the CTL specification. These fact changes
can be translated to program edits -- adding or modifying statements, or changing the control
flow by adding guards that can trigger early exits. The paper presents an evaluation that shows
the method can generate repairs for some small benchmarks.

Comments for authors
--------------------
Strengths

+ It would be nice to automatically repair bugs in programs
+ The idea of verifying and generating repairs via datalog is interesting

Weaknesses

- The key ideas of datalog and repairs was published earlier FSE 2023; this paper extends the idea
  to CTL specifications and handles loop-termination via the summarization.

- I am very skeptical about this style of repair; the benchmarks do not help assuage these concerns.

While the paper undoubtedly represents a lot of work, I am extremely skeptical about this style of
repair for several reasons.

First, the repair is to ensure some particular (CTL) property holds.
However, these properties capture just one aspect of the program's
behavior. It could be trivial to "repair" such programs in many ways
that would be completely useless in practice. For example, to use the
example here, one may ensure the program terminates by "breaking out"
of the loop early, but this may skip all sorts of additional "cleanup"
code that is essential for correctness, but which is not at all reflected
in the CTL spec! Fo

One way to mitigate against this in the APR literature is to at least
run the "patched" or repaired program against some test suites to make
sure that those still pass. However, this is not done here, because of
my second big problem: the repair is done on hand-edited highly shrunk
down versions of the original program, which precludes running the patch
on the original source! I suspect this sort of hand-editing is necessary
because otherwise the verification / synthesis is simply not going to
scale, but nevertheless this is a huge limitation on the applicability
of the method. Table 3 shows the benchmarks are very small

> "real world bugs extracted into smaller programs (within 100 LOC each)"

these are further distilled into a few hundred lines of the Datalog
representation of the C source? (The benchmarks in Table 2 are even smaller)
I expect this is after the benchmark curation has thrown away a lot of detail
that might have confused the search or repair.

Second, the method seems to rely heavily on finding a set of predicates
to abstract the program with. Where did these predicates come from? Is
there some outer CEGAR loop? (These are also notoriously brittle and prone
to divergence of course) At any rate the paper should clarify this point.



Review #15C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper proposes solutions for program repair against CTL properties. Given a program and a CTL property, and some model of what changes can be made, the problem is to find program changes that lead to the CTL formula being satisfied by the modified program. 

The paper proposes a technique that compiles programs and CTL spec evaluation to Datalog with stratified negations. This is not surprising by itself--- programs to Datalog are well-known and CTL has clear fixpoint semantics. The authors then use fairly sophisticated tools, in particular SEDL, that can do symbolic Datalog evaluation. The key contribution is to lift SEDL from Datalog to Datalog with stratified negation, in order to handle all of CTL, rather than just one level of fixpoints.
SEDL can take symbolic facts, and evaluate a Datalog program on them. By encoding the choices of programs as symbolic facts, one can encode the problem in SEDL such that SEDL can identify valuations of symbolic facts that make the CTL formula hold. This then gives the repair for the program. Since SEDL supports only Datalog, the authors using ASP (Answer Set Progamming) tools to solve the required search problem for Datalog with stratified negation.

The authors evaluate their technique. They evaluate it on verification tasks (not sure why as that's not the motivation of the paper), and the tool performs well, comparable to Ultimate on a benchmark of 15 programs as well as on a benchmark of 12 "real-world" programs (buggy and correct variations). They evaluate repair on 15 programs, where the tool is able to find patches that make the CTL formula go through.

Comments for authors
--------------------
The main pro of the paper is that it tackles a hard problem... repairing programs against CTL specifications.

However, there are many negatives in my opinion:
1) The entire approach is a bit naive. We all know that synthesis against a specific property can give crazy results... where the resulting program is completely unacceptable in the context of the problem being solved by the program. While the authors do evaluate the patches, I think there are too few programs to argue that this won't happen. More importantly, I saw no mechanism in the framework that would avoid the synthesizer from proposing unacceptable programs. This idea that somehow one would automatically repair a program to satisfy a CTL property and that that program would be acceptable is naive. 

2) It's not clear what the technical contributions are. The entire framework seems to be to encode into SEDL/ASP tools, which use, I presume, a large set of heuristics. It's not clear what the nontrivial technical contributions of this paper are. 

3) It's not clear to me that handling CTL using stratified negation greatly improves the scope of the applications (see more on this below). 

Overall, I don't find the technical contribution nontrivial nor the practical applications convincing to be useful, for acceptance to PLDI. I do think that the techniques are interesting. A much larger experimental evaluation that shows clear usefulness (especially showing that the program synthesized is acceptable in the context) would be needed. 

Some questions:
a) What's the main *nontrivial* technical contribution of this paper? I'd appreciate particular sections/constructions that the authors believe are nontrivial.
b) Are all programs over integers? Are some with integers and strings? The benchmarks don't say what kinds of domains the programs are over. Are datastructures/heaps abstracted away? Who does all this abstraction? Is it done manually? Is it automatable? How?
c) Why do you have RQs related to verification? 
d) The positive experimental evaluation on verification suggests that all the magic is happening in ASP. Is that true? Is ASP-based verification going to be comparable for all kinds of properties? Isn't *verification* then a worthwhile contribution that can be more widely evaluated (and does not have the problems of applicability in the sense of acceptability of repaired programs I mention above)? 
e) How many of the benchmarks actually call for the stratified Datalog that you develop? Termination doesn't seem to call for it. Does AG(phi -> AF phi') need it? (it's not clear to me--- what's clear is that alternations of A and E need stratfied Datalog).
f) Assume that a program has only Boolean variables. Is your analysis guaranteed to terminate?

Finally, a more technical question:
g) Is the encoding of CTL accurate or is there some loss in the encoding? Even for programs over the Boolean domain, but with recursive function calls, I don't see a simple accurate encoding.
More precisely my question is this: Consider a program with recursive function calls and with variables over Boolean domain. Consider the encoding you do of programs and CTL formulas into stratified Datalog for verification. Is it guaranteed that the answer to the Datalog query is precisely true iff the program satisfies the CTL formula? If yes, does this hold for arbitrary domains and symbolic programs/Datalog as well? If not, how does one justfify the framework? Is it a concern that program repairs are missed because they are not provable (not due to the ASP's incompleteness but because of incompleteness of the encoding?)

Overall, for (f) and (g) above,  I highly recommend a clearer technical writing. What are the precise domains addressed?Are the encodings accurate/complete (even though the reduced to Datalog program may not be decidable, does the lfp computed on the Datalog program precisely capture the correctness of the programs and variants according to the specification)? Can we have precise theorems that capture the correctness and completeness of these encodings? Etc.



Review #15D
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper studies the related problems of verification & repair of imperative programs whose correctness is specified using Computation Tree Logic (CTL). CTL is expressive and can specify many correctness properties including termination. The key idea in the paper is to map both the program and the specification to Datalog programs, and supporting CTL requires encoding Datalog programs that make use of stratified negation. The authors then show how to extend existing symbolic execution tools for Datalog to support stratified negation through the use of Answer Set Programming (ASP) tools, which allows for the automatic verification of such CTL properties against the original program.

Going beyond verification, the paper shows how the problem of program repair is also elegantly solved through this approach. Namely, guarding existing Datalog facts with boolean predicates to allow for code deletions, and by adding new guarded facts with symbolic payloads, the same approach can solve for a set of "edits" that repair the program with respect to the CTL property in a single solver instance.

Comments for authors
--------------------
Strengths:
* Overall, this is a really neat approach to support both the verification and automatic repair of programs whose correctness is specified in CTL. Given that CTL can express a very rich set of properties over programs, including reachability (e.g., to a failed assertion), program termination, and program responsiveness, this is indeed an impressive result.
* Moreover, the formulation of the repair problem through the lens of symbolic Datalog is very elegant. It also allows CTLExpert to solve the repair problem directly through an ASP solver rather than iteratively through trial and error.
* The resulting system in CTLExpert is fully automatic and requires little to no human effort to apply. 
* The experimental results seem quite good compared to prior work and the authors have shown the approach is effective on multiple datasets from prior work. The tool also runs quickly on the examples tested.
* Overall, I found this to be a fun paper to read. The paper is also well written and explains the key technical ideas and insights through the use of a simple running example. 

Weaknesses:
* The types of programs presented are quite simple (e.g., primarily straight-line programs with linear arithmetic with (in)equalities).
* One potential issue is that it is unclear from the current description of the work just how dependent the effectiveness of the approach is on the ability to accurately infer good loop summaries (Line 8 in Algorithm 1). For instance, it was also not clear to me how well this approach would work for programs with complex types of loop invariants (i.e., beyond linear arithmetic).
* Many of the ideas in the paper (for instance encoding programs and CTL in Datalog with stratified negation, symbolic execution of Datalog, ASP solvers) are largely drawn from prior work. The extension of symbolic execution for Datalog to stratified negation through the application of ASP solvers also seemed fairly straightforward. That said, the ideas are combined together in a cohesive and novel way.
* The kinds of programs that CTLExpert is applied to look somewhat simple. For instance, the primary benchmarks are around protocol logic and non-termination for smallish programs consisting of a few tens of LoC (Table1, Table 2). This may be fine given the hardness of the problem. Still, it would be nice to have some additional commentary of what kinds of programs the approach could handle and what the limitations are (what kinds of programs it would struggle with).

Other Comments:

For the repair problem, the quality of the repair will ultimately depend on the CTL specification provided. For instance, termination is trivially repaired by unconditionally exiting the program. It would be nice to include some discussion around the relationship between the CTL property and repair quality.

The paper currently does assume some existing knowledge of CTL semantics (e.g., AF vs. AG).

T2 and CTLExpert disagree on several of the examples in table 1 (i.e., one says proved and another disproved). Doesn't this mean one of the tools is unsound?



Review #15E
===========================================================================

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents an approach to reason about programs w.r.t. CTL properties by conversion it to Datalog. The framework is able to prove safety and termination, find bugs, and synthesize patches. Algorithmically, it is based on a recent symbolic execution framework for Datalog (published in FSE'23) where delta debugging is replaced by Answer Set Programming. To reason about termination, the approach presents an algorithm that iteratively considers candidate ranking functions, infers weakest preconditions to termination and nontermination, thus producing loop summaries that capture loop behavior precisely. The approach is implemented in a tool called CTLexpert, evaluated on several benchmarks, and compared to prior approaches. The evaluation shows some promise.

Comments for authors
--------------------
The paper attempts to address too many challenging goals at the same time and even presents some interesting ideas. However, it fails to explain each accomplishment so the reader can validate it. On one hand, it seems to be an extension of SEDL, and the paper spends a lot of space covering the preliminaries. On another hand, the details of the termination analyzer are limited to only basic ranking functions, and it is not justified why the existing tools have difficulties synthesizing them. Then, the actual repair is just explained on examples, without any formalization. And lastly, the evaluation is small and quite suspicious. Below I elaborate on the most crucial weaknesses.

The extension of SEDL to CTL is ambitious, and it deserves its own paper even without stepping into the repair territory. There are dozens of recent papers that solely target either invariant discovery, bug finding, termination, or nontermination. The termination/nontermination approaches themselves rely on invariant synthesis. There are many open questions and challenging case studies outside the repair area. 

The presentation of the paper has many issues too. The writing lacks intuition in many places, for instance:
 - The example in the second section seems unnecessarily technical and uses concepts that are not properly defined at that point. State property x >= y comes out of nowhere. 
 - Rules in Fig.4 need a graphical representation. A figure with an annotated control flow graph would be more helpful there. 
 - Datalog Rules in Section 4 need to be explained intuitively: the rule in Fig 11 is hard to parse.
 - There are two types of arrows ($\rightsquigarrow$ and $\hookrightarrow$) in Fig 15, but only one is defined.
 
More importantly, the paper lacks details in some crucial aspects, specifically:
 - how does the approach find a counterexample for safety?
 - how does it synthesize invariants?
 - how does it infer the weakest preconditions for termination and non-termination?
 - there is no pseudocode for inferring MLRFs,
 - there is no formalization of ASP encoding,
 - there is no formalization of patches,
 - there is no overall soundness theorem.

Regarding soundness, the main question is how can we trust the counterexamples if the encoding uses over-approximating summaries? What about an unsafe program with a loop that needs to be unrolled several times in order to visit a bad state? I'm not convinced that the approach can generate a counterexample in such a case.

The approach does not seem to be properly compared to the state-of-the-art. The are many tools that compete in SVCOMP or Termination competition every year and there are many public benchmarks. The criteria for selecting 15 benchmarks in Table 1 and 13 benchmarks in Table 2 as well as the choice for the competitors are unclear. The number of benchmarks is not enough for making conclusions. Furthermore, at the beginning of Section 6, RQ1 is claimed to be evaluated w.r.t. Ultimate Automizer, but Table 1 does not have it. For RQ2, I'm surprised to see discrepancies, e.g. for live555��. Ultimate Automizer is a mature tool that participates in SVCOMP, and the authors spend a lot of effort on the validation of the witnesses. It is very suspicious that it reports wrong results, and I would suggest double-checking it (possibly, by contacting the developers).

Lastly, I would expect some comparison vs SymlogRepair, the tool from FSE'23, on buggy programs from their evaluation. In general, the quality of patches is important and needs to be evaluated by users, too.

==> README.txt <==

TODO:

 overview A + B
 entailment rules. 
 
 incorporate \integratedEffs


Future work:

repair for incorrectness memory bugs (ICSE aug)
repair for buffer overflow ()
temporal verification for hyperLTL (FM, TACAS sep/oct)
verification for probabilistic programming (PLDI nov)


==> RQ3_notes.txt <==
18; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 3 
19; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 2
20; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 3
21; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 5
23; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 1
24; strategy: max_removed_facts=1, no symbolic constant; #patch candidates: 2

==> exp_notes.txt <==

Run Function commands. For table 1. 

==============================
./main.exe ../infer_TempDataLog/benchmark/evaluation/p1_1.8_potential_termination_1.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{exit: true}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p2_2.4_toylin.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "EF{resp==5}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p3_3.14_timer-simple.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "NOT{AG{OR{timer_1 != 0}{AF{output_1 == 1}}}}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p4_3.15_togglecounter_true-valid-ltl.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AG{AND{AF{t == 1}}{AF{t == 0}}}" 
./main.exe ../infer_TempDataLog/benchmark/evaluation/p5_3.9_coolant_basis_5_safe_cheat.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AU{init==0}{AU{init==1}{AG{init==3}}} "
./main.exe ../infer_TempDataLog/benchmark/evaluation/p6_4.1_Bangalore_false-no-overflow.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl  "EF{x<0}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p7_5.0_parity_test.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{y==1}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p8_nestedLoop.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{exit: true}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p9_acqrel.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "A==0 && R==0" -ctl "AG{OR{A!=1}{AF{R==1}}}" -ordinals 3
./main.exe ../infer_TempDataLog/benchmark/evaluation/p10_test_existential3.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "EF{r==1}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p11_test_global.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{AG{y > 0}} "
./main.exe ../infer_TempDataLog/benchmark/evaluation/p12_test_until.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AU{x > y}{x<=y}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p13_next.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AX{AX{x==0}}"
./main.exe ../infer_TempDataLog/benchmark/evaluation/p14_multi_branch_choice.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{OR{x==4}{x==-4}} "
./main.exe ../infer_TempDataLog/benchmark/evaluation/p14_multi_branch_choice.c -minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AND{EF{x==4}}{EF{x==-4}}"


./main.exe ../infer_TempDataLog/benchmark/termination/1_
-minimal -time -domain polyhedra -joinbwd 2 -precondition "true" -ctl "AF{exit: true}"






Run Ultimate commands. For table 2. 

==============================
time ./Ultimate.py --file ../term1.c --spec ../prp.prp --architecture 64bit --full-output

prp.prp
CHECK( init(main()), LTL(F end) )
==============================
time ./Ultimate.py --file termination/1_libvncserver_Adding_Subtracting_Zero_1_NT.c --spec termination/prp.prp --architecture 64bit 
time ./Ultimate.py --file 1_Adding_Subtracting_Zero_1_T.c --spec ../prp.prp --architecture 64bit

time ./Ultimate.py --file 2_FFmpeg_Adding_Subtracting_Zero_2_NT.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 2_Adding_Subtracting_Zero_2_T.c --spec ../prp.prp --architecture 64bit 


time ./Ultimate.py --file 3_Adding_Subtracting_Zero_3_T.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 3_cmus_Adding_Subtracting_Zero_3_NT.c --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 4_Adding_Subtracting_Zero_4_T.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 4_e2fsprogs_Adding_Subtracting_Zero_4_NT.c --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 5_Adding_Subtracting_Zero_5_T.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 5_csound-android_Adding_Subtracting_Zero_5_NT.c --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 7_Incorrect_Initialization_4_T. --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 7_fontconfig_Incorrect_Initialization_4_NT.c --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 8_Incorrect_Update_for_Loop_Iterator_2_T.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 8_asterisk_Incorrect_Update_for_Loop_Iterator_2_NT.c --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 9_Missing_Corner-case_Handling_1_T.c  --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 9_dpdk_Missing_Corner-case_Handling_1_NT.c  --spec ../prp.prp --architecture 64bit 

time ./Ultimate.py --file 10_Missing_Corner-case_Handling_2_T.c --spec ../prp.prp --architecture 64bit 
time ./Ultimate.py --file 10_xorg-server_Missing_Corner-case_Handling_2_NT.c --spec ../prp.prp --architecture 64bit 



export PATH=$PATH:/home/yahui/ctl/ltl2ba-1.3

==============================

time ./Ultimate.py --file 11_lv5.c --spec ../prp.prp --architecture 64bit --full-output
time ./Ultimate.py --file 11_lv5_T.c --spec ../prp.prp --architecture 64bit --full-output

CHECK( init(main()), LTL([]((AP(tmp<=1))==>(F AP(parseSucceeded == 0))) ))



//@ ltl invariant positive: []((AP(tmp<=1))==>(<>AP(parseSucceeded == 0)));




==============================
time ./Ultimate.py --file 12_lv3.c --spec ../prp.prp --architecture 64bit --full-output

CHECK( init(main()), LTL(AP(isTCP>0) ==> F AP(flag==1)) )



==============================
time ./Ultimate.py --file 13_sl2.c --spec ../prp.prp --architecture 64bit --full-output

CHECK( init(main()), LTL((AP(tmp==0) && ! AP(peek==0)) ==> F AP(flag==1)) )



 http://www0.cs.ucl.ac.uk/staff/b.cook/pdfs/t2_%20temporal_property_verification.pdf
